AirIndex: Versatile Index Tuning Through Data and Storage

The end-to-end lookup latency of a hierarchical index -- such as a B-tree or a learned index -- is determined by its structure such as the number of layers, the kinds of branching functions appearing in each layer, the amount of data we must fetch from layers, etc. Our primary observation is that by optimizing those structural parameters (or designs) specifically to a target system's I/O characteristics (e.g., latency, bandwidth), we can offer a faster lookup compared to the ones that are not optimized. Can we develop a systematic method for finding those optimal design parameters? Ideally, the method must have the potential to generate almost any existing index or a novel combination of them for the fastest possible lookup. In this work, we present new data and an I/O-aware index builder (called AirIndex) that can find high-speed hierarchical index designs in a principled way. Specifically, AirIndex minimizes an objective function expressing the end-to-end latency in terms of various designs -- the number of layers, types of layers, and more -- for given data and a storage profile, using a graph-based optimization method purpose-built to address the computational challenges rising from the inter-dependencies among index layers and the exponentially many candidate parameters in a large search space. Our empirical studies confirm that AirIndex can find optimal index designs, build optimal indexes within the times comparable to existing methods, and deliver up to 4.1x faster lookup than a lightweight B-tree library (LMDB), 3.3x--46.3x faster than state-of-the-art learned indexes (RMI/CDFShop, PGM-Index, ALEX/APEX, PLEX), and 2.0 faster than Data Calculator's suggestion on various dataset and storage settings.

==> figures/TaskIV.txt <==
///data/airindex/out3/fb_200M_uint64_enb_1024_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.032768/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.065536/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.131072/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.262144/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_0.524288/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_1024_1.048576/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_1024_2.097152/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_1024_4.194304/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_1024_8.388608/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_1024_16.777216/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_1024_33.554432/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_1024_67.108864/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_1024_134.217728/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_1024_268.435456/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_1024_536.870912/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_1024_1073.741824/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_1024_2147.483648/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_1024_4294.967296/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_1024_8589.934592/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_1024_17179.869184/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_1024_34359.738368/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_1024_68719.476736/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_1024_137438.953472/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_1024_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_1024_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_1024_1099511.627776/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_2048_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.032768/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.065536/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.131072/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.262144/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_2048_0.524288/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_2048_1.048576/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_2048_2.097152/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_2048_4.194304/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_2048_8.388608/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_2048_16.777216/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_2048_33.554432/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_2048_67.108864/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_2048_134.217728/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_2048_268.435456/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_2048_536.870912/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_2048_1073.741824/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_2048_2147.483648/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_2048_4294.967296/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_2048_8589.934592/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_2048_17179.869184/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_2048_34359.738368/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_2048_68719.476736/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_2048_137438.953472/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_2048_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_2048_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_2048_1099511.627776/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_4096_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.032768/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.065536/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.131072/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_4096_0.262144/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_4096_0.524288/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_4096_1.048576/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_4096_2.097152/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_4096_4.194304/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_4096_8.388608/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_4096_16.777216/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_4096_33.554432/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_4096_67.108864/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_4096_134.217728/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_4096_268.435456/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_4096_536.870912/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_4096_1073.741824/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_4096_2147.483648/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_4096_4294.967296/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_4096_8589.934592/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_4096_17179.869184/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_4096_34359.738368/", 3, 11259.11635563527
///data/airindex/out3/fb_200M_uint64_enb_4096_68719.476736/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_4096_137438.953472/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_4096_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_4096_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_4096_1099511.627776/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.032768/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.065536/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_8192_0.131072/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_8192_0.262144/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_8192_0.524288/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_8192_1.048576/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_8192_2.097152/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_8192_4.194304/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_8192_8.388608/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_8192_16.777216/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_8192_33.554432/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_8192_67.108864/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_8192_134.217728/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_8192_268.435456/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_8192_536.870912/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_8192_1073.741824/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_8192_2147.483648/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_8192_4294.967296/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_8192_8589.934592/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_8192_17179.869184/", 3, 11259.11635563527
///data/airindex/out3/fb_200M_uint64_enb_8192_34359.738368/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_68719.476736/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_137438.953472/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_8192_1099511.627776/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.032768/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_16384_0.065536/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_16384_0.131072/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_16384_0.262144/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_16384_0.524288/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_16384_1.048576/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_16384_2.097152/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_16384_4.194304/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_16384_8.388608/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_16384_16.777216/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_16384_33.554432/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_16384_67.108864/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_16384_134.217728/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_16384_268.435456/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_16384_536.870912/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_16384_1073.741824/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_16384_2147.483648/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_16384_4294.967296/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_16384_8589.934592/", 3, 11259.11635563527
///data/airindex/out3/fb_200M_uint64_enb_16384_17179.869184/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_34359.738368/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_68719.476736/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_137438.953472/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_16384_1099511.627776/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_0.001024/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_32768_0.002048/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_32768_0.004096/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_32768_0.008192/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_32768_0.016384/", 9, 1720.5717585762434
///data/airindex/out3/fb_200M_uint64_enb_32768_0.032768/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_32768_0.065536/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_32768_0.131072/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_32768_0.262144/", 9, 1527.9623008099293
///data/airindex/out3/fb_200M_uint64_enb_32768_0.524288/", 8, 1510.2613500752705
///data/airindex/out3/fb_200M_uint64_enb_32768_1.048576/", 7, 1524.312140892364
///data/airindex/out3/fb_200M_uint64_enb_32768_2.097152/", 6, 1416.3836770633566
///data/airindex/out3/fb_200M_uint64_enb_32768_4.194304/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_32768_8.388608/", 6, 1343.892380790715
///data/airindex/out3/fb_200M_uint64_enb_32768_16.777216/", 5, 1670.0732366723694
///data/airindex/out3/fb_200M_uint64_enb_32768_33.554432/", 5, 1863.8252647676773
///data/airindex/out3/fb_200M_uint64_enb_32768_67.108864/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_32768_134.217728/", 4, 3007.866556567488
///data/airindex/out3/fb_200M_uint64_enb_32768_268.435456/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_32768_536.870912/", 3, 10240
///data/airindex/out3/fb_200M_uint64_enb_32768_1073.741824/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_32768_2147.483648/", 3, 9216
///data/airindex/out3/fb_200M_uint64_enb_32768_4294.967296/", 3, 11259.11635563527
///data/airindex/out3/fb_200M_uint64_enb_32768_8589.934592/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_17179.869184/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_34359.738368/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_68719.476736/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_137438.953472/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_274877.906944/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_549755.813888/", 2, 163839.98559616
///data/airindex/out3/fb_200M_uint64_enb_32768_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_0.065536/", 9, 1527.9623008099293
///data/airindex/out2/fb_200M_uint64_enb_65536_0.131072/", 9, 1527.9623008099293
///data/airindex/out2/fb_200M_uint64_enb_65536_0.262144/", 8, 1510.2613500752705
///data/airindex/out2/fb_200M_uint64_enb_65536_0.524288/", 7, 1524.312140892364
///data/airindex/out2/fb_200M_uint64_enb_65536_1.048576/", 6, 1416.3836770633566
///data/airindex/out2/fb_200M_uint64_enb_65536_2.097152/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_65536_4.194304/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_65536_8.388608/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_65536_16.777216/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_65536_33.554432/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_65536_67.108864/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_65536_134.217728/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_65536_268.435456/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_65536_536.870912/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_65536_1073.741824/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_65536_2147.483648/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_65536_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_65536_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_0.065536/", 9, 1527.9623008099293
///data/airindex/out2/fb_200M_uint64_enb_131072_0.131072/", 8, 1510.2613500752705
///data/airindex/out2/fb_200M_uint64_enb_131072_0.262144/", 7, 1524.312140892364
///data/airindex/out2/fb_200M_uint64_enb_131072_0.524288/", 6, 1416.3836770633566
///data/airindex/out2/fb_200M_uint64_enb_131072_1.048576/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_131072_2.097152/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_131072_4.194304/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_131072_8.388608/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_131072_16.777216/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_131072_33.554432/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_131072_67.108864/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_131072_134.217728/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_131072_268.435456/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_131072_536.870912/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_131072_1073.741824/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_131072_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_131072_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_0.065536/", 8, 1510.2613500752705
///data/airindex/out2/fb_200M_uint64_enb_262144_0.131072/", 7, 1524.312140892364
///data/airindex/out2/fb_200M_uint64_enb_262144_0.262144/", 6, 1416.3836770633566
///data/airindex/out2/fb_200M_uint64_enb_262144_0.524288/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_262144_1.048576/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_262144_2.097152/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_262144_4.194304/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_262144_8.388608/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_262144_16.777216/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_262144_33.554432/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_262144_67.108864/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_262144_134.217728/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_262144_268.435456/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_262144_536.870912/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_262144_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_262144_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_0.065536/", 7, 1524.312140892364
///data/airindex/out2/fb_200M_uint64_enb_524288_0.131072/", 6, 1416.3836770633566
///data/airindex/out2/fb_200M_uint64_enb_524288_0.262144/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_524288_0.524288/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_524288_1.048576/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_524288_2.097152/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_524288_4.194304/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_524288_8.388608/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_524288_16.777216/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_524288_33.554432/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_524288_67.108864/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_524288_134.217728/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_524288_268.435456/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_524288_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_524288_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_0.065536/", 6, 1416.3836770633566
///data/airindex/out2/fb_200M_uint64_enb_1048576_0.131072/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_1048576_0.262144/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_1048576_0.524288/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_1048576_1.048576/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_1048576_2.097152/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_1048576_4.194304/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_1048576_8.388608/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_1048576_16.777216/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_1048576_33.554432/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_1048576_67.108864/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_1048576_134.217728/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_1048576_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1048576_1099511.627776/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_0.065536/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_2097152_0.131072/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_2097152_0.262144/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_2097152_0.524288/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_2097152_1.048576/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_2097152_2.097152/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_2097152_4.194304/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_2097152_8.388608/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_2097152_16.777216/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_2097152_33.554432/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_2097152_67.108864/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_2097152_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_549755.813888/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2097152_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4194304_0.065536/", 6, 1343.892380790715
///data/airindex/out2/fb_200M_uint64_enb_4194304_0.131072/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_4194304_0.262144/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_4194304_0.524288/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_4194304_1.048576/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_4194304_2.097152/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_4194304_4.194304/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_4194304_8.388608/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_4194304_16.777216/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_4194304_33.554432/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_4194304_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_274877.906944/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4194304_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4194304_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8388608_0.065536/", 5, 1670.0732366723694
///data/airindex/out2/fb_200M_uint64_enb_8388608_0.131072/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_8388608_0.262144/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_8388608_0.524288/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_8388608_1.048576/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_8388608_2.097152/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_8388608_4.194304/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_8388608_8.388608/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_8388608_16.777216/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_8388608_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_137438.953472/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8388608_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8388608_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8388608_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_16777216_0.065536/", 5, 1863.8252647676773
///data/airindex/out2/fb_200M_uint64_enb_16777216_0.131072/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_16777216_0.262144/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_16777216_0.524288/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_16777216_1.048576/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_16777216_2.097152/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_16777216_4.194304/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_16777216_8.388608/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_16777216_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_68719.476736/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_16777216_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_16777216_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_16777216_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_16777216_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_33554432_0.065536/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_33554432_0.131072/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_33554432_0.262144/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_33554432_0.524288/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_33554432_1.048576/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_33554432_2.097152/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_33554432_4.194304/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_33554432_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_34359.738368/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_33554432_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_33554432_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_33554432_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_33554432_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_33554432_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_0.065536/", 4, 3007.866556567488
///data/airindex/out2/fb_200M_uint64_enb_67108864_0.131072/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_67108864_0.262144/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_67108864_0.524288/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_67108864_1.048576/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_67108864_2.097152/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_67108864_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_17179.869184/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_67108864_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_67108864_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_0.065536/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_134217728_0.131072/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_134217728_0.262144/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_134217728_0.524288/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_134217728_1.048576/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_134217728_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_8589.934592/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_134217728_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_134217728_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_0.065536/", 3, 10240
///data/airindex/out2/fb_200M_uint64_enb_268435456_0.131072/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_268435456_0.262144/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_268435456_0.524288/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_268435456_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_4294.967296/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_268435456_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_268435456_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_0.065536/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_536870912_0.131072/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_536870912_0.262144/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_536870912_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_2147.483648/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_536870912_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_536870912_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_0.065536/", 3, 9216
///data/airindex/out2/fb_200M_uint64_enb_1073741824_0.131072/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_1073741824_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_1073.741824/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1073741824_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1073741824_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_0.065536/", 3, 11259.11635563527
///data/airindex/out2/fb_200M_uint64_enb_2147483648_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_536.870912/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_2147483648_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_2147483648_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_268.435456/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_4294967296_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_4294967296_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_134.217728/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_8589934592_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_8589934592_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_67.108864/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_17179869184_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_17179869184_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_33.554432/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_34359738368_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_34359738368_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_16.777216/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_68719476736_33.554432/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_68719476736_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_8.388608/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_137438953472_16.777216/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_33.554432/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_137438953472_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_4.194304/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_274877906944_8.388608/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_16.777216/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_33.554432/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_274877906944_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_2.097152/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_549755813888_4.194304/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_8.388608/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_16.777216/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_33.554432/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_549755813888_1099511.627776/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_0.065536/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_0.131072/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_0.262144/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_0.524288/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_1.048576/", 2, 163839.98559616
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_2.097152/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_4.194304/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_8.388608/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_16.777216/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_33.554432/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_67.108864/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_134.217728/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_268.435456/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_536.870912/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_1073.741824/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_2147.483648/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_4294.967296/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_8589.934592/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_17179.869184/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_34359.738368/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_68719.476736/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_137438.953472/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_274877.906944/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_549755.813888/", 1, 1600000000
///data/airindex/out2/fb_200M_uint64_enb_1099511627776_1099511.627776/", 1, 1600000000
///data/airindex/out4/fb_200M_uint64_enb_65536_0.001024/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_65536_0.002048/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_65536_0.004096/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_65536_0.008192/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_65536_0.016384/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_65536_0.032768/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_131072_0.001024/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_131072_0.002048/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_131072_0.004096/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_131072_0.008192/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_131072_0.016384/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_131072_0.032768/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_262144_0.001024/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_262144_0.002048/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_262144_0.004096/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_262144_0.008192/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_262144_0.016384/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_262144_0.032768/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_524288_0.001024/", 9, 1720.5717585762434
///data/airindex/out4/fb_200M_uint64_enb_524288_0.002048/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_524288_0.004096/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_524288_0.008192/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_524288_0.016384/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_524288_0.032768/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.001024/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.002048/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.004096/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.008192/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.016384/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_1048576_0.032768/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.001024/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.002048/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.004096/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.008192/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.016384/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_2097152_0.032768/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.001024/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.002048/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.004096/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.008192/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.016384/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_4194304_0.032768/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.001024/", 9, 1527.9623008099293
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.002048/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.004096/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.008192/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.016384/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_8388608_0.032768/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.001024/", 8, 1510.2613500752705
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.002048/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.004096/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.008192/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.016384/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_16777216_0.032768/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.001024/", 7, 1524.312140892364
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.002048/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.004096/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.008192/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.016384/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_33554432_0.032768/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.001024/", 6, 1416.3836770633566
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.002048/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.004096/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.008192/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.016384/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_67108864_0.032768/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.001024/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.002048/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.004096/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.008192/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.016384/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_134217728_0.032768/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.001024/", 6, 1343.892380790715
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.002048/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.004096/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.008192/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.016384/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_268435456_0.032768/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.001024/", 5, 1670.0732366723694
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.002048/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.004096/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.008192/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.016384/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_536870912_0.032768/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.001024/", 5, 1863.8252647676773
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.002048/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.004096/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.008192/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.016384/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_1073741824_0.032768/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.001024/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.002048/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.004096/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.008192/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.016384/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_2147483648_0.032768/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.001024/", 4, 3007.866556567488
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.002048/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.004096/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.008192/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.016384/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_4294967296_0.032768/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.001024/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.002048/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.004096/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.008192/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.016384/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_8589934592_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.001024/", 3, 10240
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.002048/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.004096/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.008192/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_17179869184_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.001024/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.002048/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.004096/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_34359738368_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.001024/", 3, 9216
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.002048/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.004096/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_68719476736_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.001024/", 3, 11259.11635563527
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.002048/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.004096/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_137438953472_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.001024/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.002048/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.004096/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_274877906944_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.001024/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.002048/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.004096/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_549755813888_0.032768/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.001024/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.002048/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.004096/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.008192/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.016384/", 2, 163839.98559616
///data/airindex/out4/fb_200M_uint64_enb_1099511627776_0.032768/", 2, 163839.98559616
